Stateful protocol fuzzing with statemap-based reverse state selection

Stateful Coverage-Based Greybox Fuzzing (SCGF) is considered the state-of-the-art method for network protocol greybox fuzzing. During the protocol fuzzing process, SCGF constructs the state machine of the target protocol by identifying protocol states. Optimal states are selected for fuzzing using heuristic methods, along with corresponding seeds and mutation regions, to effectively conduct fuzz testing. Nevertheless, existing SCGF methodologies prioritise the selection of protocol states without considering the correspondence between program basic block coverage information and protocol states. To address this gap, this paper proposes a statemap-based reverse state selection method for SCGF. This approach prioritises the coverage information of fuzzy test seeds, and delves deeper into the correspondence between the basic block coverage information of the programme and the protocol state, with the objective of improving the bitmap coverage. The state map is employed to simplify the state machine representation method. Furthermore, the design of different types of states has enabled the optimisation of the method of constructing message sequences, the reduction in the length of message sequences further improve the efficiency of test case execution. By optimising the SCGF, we developed SMGFuzz and conducted experiments utilising Profuzzbench in order to assess the testing efficiency of SMGFuzz.The results indicate that compared to AFLNet, SMGFuzz achieved an average increase of 12.48% in edges coverage, a 50.1% increase in unique crashes and a 40.2% increase in test case execution speed over a period of 24 hours.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



